Reinforcement Learning for Agile Active Target Sensing with a UAV

Active target sensing is the task of discovering and classifying an unknown number of targets in an environment and is critical in search-and-rescue missions. This paper develops a deep reinforcement learning approach to plan informative trajectories that increase the likelihood for an uncrewed aerial vehicle (UAV) to discover missing targets. Our approach efficiently (1) explores the environment to discover new targets, (2) exploits its current belief of the target states and incorporates inaccurate sensor models for high-fidelity classification, and (3) generates dynamically feasible trajectories for an agile UAV by employing a motion primitive library. Extensive simulations on randomly generated environments show that our approach is more efficient in discovering and classifying targets than several other baselines. A unique characteristic of our approach, in contrast to heuristic informative path planning approaches, is that it is robust to varying amounts of deviations of the prior belief from the true target distribution, thereby alleviating the challenge of designing heuristics specific to the application conditions.

==> data/results.csv <==
Div,PCmean,DPmean,RLmean,PCstdev,DPstdev,RLstdev
0.25,91.41414141,91.80523181,95.16187516,13.84980727,6.481131523,4.462304631
0.75,87.95751969,83.96028138,93.4432946,13.99379014,18.45193399,6.203284071
1.25,95.95746108,91.0559891,93.22352802,5.137519847,10.06613731,6.452370529
1.75,91.0478568,90.14984483,92.61433542,9.659281587,10.14449162,6.195194386
2.25,84.43418376,79.88032344,91.02686398,12.25155482,18.50879451,5.784709719
2.75,81.02050575,88.08536819,83.7496684,11.17967059,9.276328845,15.59174581
3.25,76.4658511,83.13026133,87.94949149,13.59555014,20.51274536,7.591477466
3.75,79.65850408,83.92803598,86.58899717,19.1453248,12.59565123,5.757282944


==> data/results0.csv <==
PC,Ours-noLSTM,Ours-LSTM,DPIPP
57.1428571428571,95.2380952380952,95.2380952380952,100
90.4761904761905,87.5,87.5,100
71.4285714285714,90,100,100
92.8571428571429,90,70,30
27.5862068965517,93.1034482758621,96.5517241379311,89.6551724137931
100,85.7142857142857,92.8571428571429,92.8571428571429
100,93.3333333333333,93.3333333333333,60
100,81.8181818181818,100,54.5454545454545
90.9090909090909,100,100,90.9090909090909


==> data/results025.csv <==
PC,DP,RL
100,92.30769231,100
88.88888889,92.59259259,92.59259259
100,92.30769231,92.30769231
100,100,100
68.18181818,81.81818182,90.90909091


==> data/results075.csv <==
PC,DP,RL
96.42857143,78.57142857,96.42857143
88.88888889,100,92.59259259
70.37037037,96.2962963,96.2962963
66.66666667,94.44444444,94.44444444
92.59259259,88.88888889,96.2962963
57.14285714,100,90.47619048
95.83333333,100,100
90.90909091,90.90909091,81.81818182
100,60,93.33333333
92.30769231,84.61538462,92.30769231
100,47.05882353,100
92.30769231,96.15384615,80.76923077
100,54.54545455,100


==> data/results1.csv <==
PC,Ours-noLSTM,Ours-LSTM,DPIPP
78.2608695652174,95.6521739130435,95.6521739130435,100
94.1176470588235,88.2352941176471,100,100
88.8888888888889,100,88.8888888888889,85.1851851851852
90.9090909090909,90.9090909090909,90.9090909090909,72.7272727272727
84.6153846153846,88.4615384615385,96.1538461538462,80.7692307692308
100,90,90,80
92,88,100,52
100,70,90,90
86.3636363636364,95.4545454545454,90.9090909090909,77.2727272727273
58.8235294117647,94.1176470588235,94.1176470588235,70.5882352941177
92.3076923076923,92.3076923076923,92.3076923076923,92.3076923076923
94.4444444444444,88.8888888888889,94.4444444444444,61.1111111111111
92,92,100,100
65.2173913043478,86.9565217391304,82.6086956521739,100
100,100,100,81.8181818181818
100,100,95.6521739130435,100
88.4615384615385,84.6153846153846,88.4615384615385,69.2307692307692
76,69.5652173913043,95.6521739130435,82.6086956521739
100,100,90.9090909090909,90.9090909090909
100,100,90.9090909090909,100
100,69.2307692307692,84.6153846153846,100


==> data/results125.csv <==
PC,DP,RL
92.59259259,88.88888889,96.2962963
95.65217391,95.65217391,100
100,88.46153846,96.15384615
87.5,100,81.25
100,100,92.30769231
100,73.33333333,93.33333333


==> data/results175.csv <==
PC,DP,RL
92.30769231,69.23076923,84.61538462
92.85714286,92.85714286,92.85714286
88,96,88
86.95652174,95.65217391,100
100,100,90.90909091
100,100,100
92.30769231,100,92.30769231
100,71.42857143,100
83.33333333,95.83333333,87.5
88.88888889,85.18518519,96.2962963
100,90.90909091,81.81818182
78.57142857,92.85714286,92.85714286
100,100,100
93.10344828,93.10344828,86.20689655
96.15384615,80.76923077,88.46153846
64.28571429,78.57142857,100


==> data/results2.csv <==
PC,Ours-noLSTM,Ours-LSTM,DPIPP
77.7777777777778,94.4444444444444,88.8888888888889,50
72.2222222222222,94.4444444444444,100,100
100,100,90,80
65.2173913043478,86.9565217391304,82.6086956521739,82.6086956521739
58.3333333333333,87.5,100,50
77.7777777777778,81.4814814814815,81.4814814814815,66.6666666666667
100,100,94.4444444444444,88.8888888888889
68.1818181818182,72.7272727272727,68.1818181818182,68.1818181818182
76.1904761904762,95.2380952380952,71.4285714285714,100
73.6842105263158,84.2105263157895,94.7368421052632,84.2105263157895
95.4545454545454,86.3636363636364,100,86.3636363636364
100,100,100,100
69.2307692307692,88.4615384615385,96.1538461538462,53.8461538461539
62.5,95.8333333333333,91.6666666666667,91.6666666666667
75,100,87.5,100
72.2222222222222,83.3333333333333,83.3333333333333,61.1111111111111
100,90.9090909090909,95.4545454545454,100
92.8571428571429,71.4285714285714,92.8571428571429,85.7142857142857
56.25,87.5,93.75,100
86.3636363636364,90.9090909090909,100,81.8181818181818
93.75,87.5,93.75,37.5
73.0769230769231,88.4615384615385,92.3076923076923,61.5384615384615
82.1428571428571,85.7142857142857,78.5714285714286,92.8571428571429
53.8461538461539,80.7692307692308,69.2307692307692,92.3076923076923
100,69.2307692307692,100,69.2307692307692
77.7777777777778,88.8888888888889,92.5925925925926,70.3703703703704
85.7142857142857,92.8571428571429,100,100
95.8333333333333,85.7142857142857,100,35.7142857142857
92,76,92,64
54.1666666666667,83.3333333333333,91.6666666666667,41.6666666666667
87.5,78.9473684210526,78.9473684210526,63.1578947368421
83.3333333333333,86.6666666666667,93.3333333333333,100
65.2173913043478,92.5925925925926,77.7777777777778,88.8888888888889
85,95,95,95
76,84,84,44
100,100,100,100
78.2608695652174,73.9130434782609,86.9565217391304,78.2608695652174
88.2352941176471,82.3529411764706,100,94.1176470588235
91.6666666666667,87.5,83.3333333333333,100
69.2307692307692,76.9230769230769,84.6153846153846,92.3076923076923
77.2727272727273,86.3636363636364,95.4545454545454,72.7272727272727
90.9090909090909,90.9090909090909,86.3636363636364,86.3636363636364
82.3529411764706,70.5882352941177,88.2352941176471,94.1176470588235


==> data/results225.csv <==
PC,DP,RL
100,100,94.73684211
82.35294118,88.23529412,82.35294118
100,71.42857143,95.23809524
95.83333333,79.16666667,91.66666667
76,44,88
90.90909091,86.36363636,90.90909091
82.35294118,94.11764706,94.11764706
90,80,100
93.10344828,89.65517241,89.65517241
69.56521739,65.2173913,86.95652174
58.33333333,50,87.5
88.23529412,88.23529412,94.11764706
70,35,85
52.38095238,76.19047619,90.47619048
100,100,90.90909091
91.30434783,91.30434783,86.95652174
90.90909091,100,90.90909091
82.60869565,100,95.65217391
95.23809524,61.9047619,95.23809524
85,95,100
77.27272727,63.63636364,100
77.27272727,72.72727273,95.45454545
91.66666667,95.83333333,79.16666667
89.47368421,63.15789474,78.94736842
90.47619048,85.71428571,95.23809524
75,100,87.5


==> data/results275.csv <==
PC,DP,RL
69.56521739,82.60869565,73.91304348
78.26086957,78.26086957,82.60869565
88.23529412,94.11764706,88.23529412
95.23809524,80.95238095,80.95238095
66.66666667,100,33.33333333
84.61538462,100,84.61538462
85.18518519,74.07407407,92.59259259
90.90909091,100,72.72727273
84.61538462,92.30769231,69.23076923
76.19047619,80.95238095,90.47619048
91.30434783,91.30434783,100
92.59259259,88.88888889,88.88888889
69.23076923,92.30769231,92.30769231
84.61538462,69.23076923,96.15384615
52.94117647,94.11764706,94.11764706
88.23529412,94.11764706,94.11764706
78.94736842,84.21052632,89.47368421


==> data/results3.csv <==
PC,Ours-noLSTM,Ours-LSTM,DPIPP
54.1666666666667,75,70.8333333333333,29.1666666666667
88.2352941176471,82.3529411764706,82.3529411764706,76.4705882352941
90.9090909090909,90.9090909090909,81.8181818181818,63.6363636363636
77.7777777777778,70.3703703703704,81.4814814814815,88.8888888888889
92.3076923076923,100,100,84.6153846153846
90.9090909090909,81.8181818181818,95.4545454545454,81.8181818181818
89.4736842105263,94.7368421052632,94.7368421052632,84.2105263157895
94.1176470588235,88.2352941176471,82.3529411764706,58.8235294117647
56,92,92,56
100,100,100,100
81.4814814814815,100,85.1851851851852,66.6666666666667
73.0769230769231,96.2962962962963,92.5925925925926,100
92,100,81.8181818181818,81.8181818181818
100,92.3076923076923,84.6153846153846,100
76.9230769230769,96.1538461538462,96.1538461538462,80.7692307692308
78.9473684210526,89.4736842105263,94.7368421052632,100
77.2727272727273,72.7272727272727,86.3636363636364,63.6363636363636
100,100,100,100
82.3529411764706,35.2941176470588,82.3529411764706,100
66.6666666666667,80,86.6666666666667,66.6666666666667


==> data/results325.csv <==
PC,DP,RL
46.66666667,100,86.66666667
78.26086957,65.2173913,91.30434783
60.71428571,57.14285714,96.42857143
94.11764706,88.23529412,76.47058824
85.18518519,44.44444444,81.48148148
78.94736842,100,94.73684211
82.35294118,100,88.23529412
82.35294118,100,82.35294118
72.72727273,81.81818182,81.81818182
83.33333333,94.44444444,100


==> data/results375.csv <==
PC,DP,RL
53.33333333,80,80
100,100,87.5
95.65217391,73.91304348,82.60869565
66.66666667,66.66666667,93.33333333
93.33333333,93.33333333,93.33333333
68.96551724,89.65517241,82.75862069


==> data/results4.csv <==
PC,Ours-noLSTM,Ours-LSTM,DPIPP
42.1052631578947,100,78.9473684210526,94.7368421052632
82.6086956521739,86.9565217391304,86.9565217391304,34.7826086956522
94.7368421052632,78.9473684210526,94.7368421052632,94.7368421052632
64.2857142857143,57.1428571428571,64.2857142857143,57.1428571428571
0,90,100,80
82.3529411764706,82.3529411764706,82.3529411764706,100
77.2727272727273,90.9090909090909,95.4545454545454,27.2727272727273

